Comparison of Deterministic and Bayesian Calibration of MFiX-PIC, Part 1: Settling Bed

Particle-in-Cell (PIC) approach for modeling dense granular flows has gained popularity in recent years due to its time to solution efficiency. The methodology is useful for modeling large-scale systems with a relatively lower computational cost. However, the method requires the definition of several empirical parameters whose effects are not well understood. A systematic approach to identify sensitivities and optimal settings of these parameters is required. Already, it is known that the choice of these parameters depends on a problem's flow regime. For instance, parameter values would be chosen differently for a settling bed or a fluidized bed. In this study, five different PIC model parameters were selected for calibration when applied to the case of particles settling in a dense medium. PIC implementation from the open-source software MFiX (MFiX-PIC) was used. This study extends the earlier work to assess the five model parameter settings using deterministic calibration by employing a statistical calibration methodology commonly referred as Bayesian calibration. Results from deterministic calibration are compared with Bayesian calibration, and up to 6.5 fold improvement in prediction accuracy is observed with the latter approach.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

